Faking Fairness via Stealthily Biased Sampling

Auditing fairness of decision-makers is now in high demand. To respond to this social demand, several fairness auditing tools have been developed. The focus of this study is to raise an awareness of the risk of malicious decision-makers who fake fairness by abusing the auditing tools and thereby deceiving the social communities. The question is whether such a fraud of the decision-maker is detectable so that the society can avoid the risk of fake fairness. In this study, we answer this question negatively. We specifically put our focus on a situation where the decision-maker publishes a benchmark dataset as the evidence of his/her fairness and attempts to deceive a person who uses an auditing tool that computes a fairness metric. To assess the (un)detectability of the fraud, we explicitly construct an algorithm, the stealthily biased sampling, that can deliberately construct an evil benchmark dataset via subsampling. We show that the fraud made by the stealthily based sampling is indeed difficult to detect both theoretically and empirically.

==> csv/compas_result_distance_test00.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.25,0.6937628999999998,0.09668826136191509,1.3338845999999998,0.18402367595301428,0.8696390099999997,0.11191359347063207
0.3,0.6937628999999998,0.09668826136191509,1.1347260000000003,0.15998129722145651,0.8071888100000004,0.11176577872628947
0.35,0.6937628999999998,0.09668826136191509,0.97199331,0.1602414399598116,0.7401331,0.10582183296035842
0.4,0.6937628999999998,0.09668826136191509,0.85770442,0.13377484409493287,0.6859849700000001,0.0968271328065078
0.45,0.6937628999999998,0.09668826136191509,0.78206954,0.11773584898580548,0.6849930700000002,0.09688698280071012
0.5,0.6937628999999998,0.09668826136191509,0.73335581,0.11659036617342748,0.6842649600000001,0.09513102310486521
0.55,0.6937628999999998,0.09668826136191509,0.7263246399999995,0.10432108552354315,0.6790670399999996,0.09335521857260258
0.6000000000000001,0.6937628999999998,0.09668826136191509,0.7461522799999999,0.10650573239277596,0.6781989700000001,0.09025949141253291
0.65,0.6937628999999998,0.09668826136191509,0.80891579,0.12871644373500188,0.6819819500000002,0.09489743483987068
0.7,0.6937628999999998,0.09668826136191509,0.9173571799999999,0.1478850381094301,0.68136961,0.09261003675076425
0.75,0.6937628999999998,0.09668826136191509,1.0672667299999998,0.1731295366611864,0.67408041,0.08549970995916828


==> csv/compas_result_distance_test01.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.25,0.8470421999999995,0.17355769211832703,1.8950551999999998,0.2628035837292939,1.4492965599999996,0.22458473558780973
0.3,0.8470421999999995,0.17355769211832703,1.6371488000000012,0.2506308688221784,1.2145904100000002,0.1966992901527657
0.35,0.8470421999999995,0.17355769211832703,1.40824097,0.23499904344360448,0.9993041800000003,0.17327634378912662
0.4,0.8470421999999995,0.17355769211832703,1.2475429700000005,0.2463411514101716,0.8335198299999999,0.14401817555468863
0.45,0.8470421999999995,0.17355769211832703,1.13666478,0.1933250705698348,0.8124933699999999,0.15434899213513867
0.5,0.8470421999999995,0.17355769211832703,1.02685342,0.22602595475352738,0.8205423000000002,0.15688504761700522
0.55,0.8470421999999995,0.17355769211832703,0.9419329300000004,0.1596844253617274,0.8063999799999998,0.1466708320150929
0.6000000000000001,0.8470421999999995,0.17355769211832703,0.8724169500000002,0.16677765023176067,0.8096003900000001,0.14536129351074822
0.65,0.8470421999999995,0.17355769211832703,0.8493729700000003,0.16830585985689597,0.8118824600000001,0.15225634192068457
0.7,0.8470421999999995,0.17355769211832703,0.8631062100000002,0.17511242311779568,0.8186357599999999,0.15047225524036786
0.75,0.8470421999999995,0.17355769211832703,0.9092568599999998,0.1995697630822876,0.8209310300000001,0.14869308756263383


==> csv/compas_result_distance_test02.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.25,0.6824342999999999,0.1332524565280881,0.86002548,0.16702540738465388,0.9819772700000001,0.20195010792821352
0.3,0.6824342999999999,0.1332524565280881,0.7660247099999998,0.1473446602317366,0.8672814400000002,0.18972870885473925
0.35,0.6824342999999999,0.1332524565280881,0.7032296699999999,0.13849765526549934,0.7460871800000003,0.16834161981182075
0.4,0.6824342999999999,0.1332524565280881,0.6843535000000002,0.15171188998997406,0.6737613299999999,0.14287301322888485
0.45,0.6824342999999999,0.1332524565280881,0.6850256499999999,0.14295316345876186,0.6886833100000003,0.14414876178390815
0.5,0.6824342999999999,0.1332524565280881,0.70611608,0.15728209440840238,0.6814835999999999,0.14239835073462054
0.55,0.6824342999999999,0.1332524565280881,0.7505046899999998,0.15990120316099532,0.67948986,0.1481287515418948
0.6000000000000001,0.6824342999999999,0.1332524565280881,0.8103986900000001,0.17090570304051853,0.6801390099999999,0.144390053621397
0.65,0.6824342999999999,0.1332524565280881,0.8940238499999996,0.19133512047940257,0.6849444000000001,0.14284796378793782
0.7,0.6824342999999999,0.1332524565280881,1.0020283400000003,0.2055539667443185,0.6677962299999998,0.14367088303973455
0.75,0.6824342999999999,0.1332524565280881,1.13012538,0.21369478213956375,0.6592041200000003,0.1329828458524843


==> csv/compas_result_parity.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.25,0.2438568738565237,0.00787477520594784,0.0692980883297952,0.01786374617518188,0.016456547532297482,0.007295399989570236
0.3,0.2438568738565237,0.00787477520594784,0.07879349661002981,0.01674542522858355,0.01626687182258173,0.007098678869626373
0.35,0.2438568738565237,0.00787477520594784,0.08460409711436084,0.015409759352114536,0.01535005069270468,0.007194324869652511
0.4,0.2438568738565237,0.00787477520594784,0.08364055500708854,0.016670831479150054,0.013725028498390468,0.006821445648470682
0.45,0.2438568738565237,0.00787477520594784,0.08248292643217636,0.015513235758488716,0.014460823258602033,0.0074962448946016
0.5,0.2438568738565237,0.00787477520594784,0.08131516759417655,0.016424366782458757,0.016335389367682834,0.007699646723427669
0.55,0.2438568738565237,0.00787477520594784,0.08019625353243287,0.016191808245968123,0.013783313926373365,0.0068256602797014355
0.6000000000000001,0.2438568738565237,0.00787477520594784,0.078011970335203,0.015343770252185187,0.012484650276703037,0.007859825048685596
0.65,0.2438568738565237,0.00787477520594784,0.07439258492581248,0.017663621638095713,0.01018785066596574,0.006759187315669728
0.7,0.2438568738565237,0.00787477520594784,0.07146883881208904,0.01701317108754603,0.00798263223731772,0.006093738289142844
0.75,0.2438568738565237,0.00787477520594784,0.0676202266854243,0.016762451874536764,0.0054675731760550125,0.004322274888656388


==> csv/parity_deterministic_d001_q20.csv <==
a,Original,Original-std,Case-control,Case-control-std,Proposed,Proposed-std
0.4,0.2011186407367347,0.03409983287043071,0.05009837929749304,0.04216568921188654,0.05985614697967612,0.03841786900843078
0.45,0.2011186407367347,0.03409983287043071,0.052100037202259745,0.043748441729879455,0.06517374330373704,0.04371894005155005
0.5,0.2011186407367347,0.03409983287043071,0.04905519196589398,0.03953261492859601,0.06426315599012813,0.04660742308859159
0.55,0.2011186407367347,0.03409983287043071,0.04833038790019926,0.041713362710360954,0.06659653166553926,0.045436952282665914
0.6000000000000001,0.2011186407367347,0.03409983287043071,0.049075441498112465,0.04198938458682524,0.0667506612188301,0.0446701549878544
0.65,0.2011186407367347,0.03409983287043071,0.05112581503627253,0.03784097830557905,0.06432883847494189,0.04558493646080036
0.7000000000000001,0.2011186407367347,0.03409983287043071,0.05181725570539537,0.04157829680654857,0.057087560822767704,0.041458841162955944
0.75,0.2011186407367347,0.03409983287043071,0.051393668933693064,0.035776420787789885,0.04918349022382186,0.03831134802138426
0.8,0.2011186407367347,0.03409983287043071,0.04605981449858411,0.03329475529855731,0.04609622713566528,0.03577881749843465


==> csv/parity_deterministic_d002_q20.csv <==
a,Original,Original-std,Case-control,Case-control-std,Proposed,Proposed-std
0.4,0.20019551541621528,0.026489918359916275,0.0523506794359848,0.041741114371697044,0.061273880192757375,0.03883000601556512
0.45,0.20019551541621528,0.026489918359916275,0.04853525528768968,0.04299597347946189,0.0629539925243174,0.03950290632904461
0.5,0.20019551541621528,0.026489918359916275,0.04982267044011292,0.03954944612947625,0.0653163429449494,0.04372434386398605
0.55,0.20019551541621528,0.026489918359916275,0.04879682300776581,0.04035109534401637,0.06227859520762915,0.043918908004657135
0.6000000000000001,0.20019551541621528,0.026489918359916275,0.04862056865598749,0.04195700474144129,0.06343121293502431,0.041758458181338484
0.65,0.20019551541621528,0.026489918359916275,0.04973342648843847,0.03410160347429539,0.0633759420149512,0.04420081494011911
0.7000000000000001,0.20019551541621528,0.026489918359916275,0.051352619292121364,0.04172968265815075,0.052727836003350355,0.04132584607317543
0.75,0.20019551541621528,0.026489918359916275,0.050321110294933184,0.03488910723249809,0.04818236777929513,0.038858128290842814
0.8,0.20019551541621528,0.026489918359916275,0.04663264233559877,0.03237030710596463,0.04944896800059435,0.035502311056104296


==> csv/parity_deterministic_d005_q20.csv <==
a,Original,Original-std,Case-control,Case-control-std,Proposed,Proposed-std
0.4,0.2020473863787439,0.03302007927541115,0.05048994279674676,0.04137020768466132,0.05751644948853966,0.036415199040556456
0.45,0.2020473863787439,0.03302007927541115,0.05185102759873448,0.0406980092897313,0.058680319613629246,0.04161583763283533
0.5,0.2020473863787439,0.03302007927541115,0.049183764572049524,0.041463492411951165,0.059103288394681146,0.041024928565061285
0.55,0.2020473863787439,0.03302007927541115,0.04766217635752048,0.041747748521573064,0.060834920645062865,0.042966305859406397
0.6000000000000001,0.2020473863787439,0.03302007927541115,0.04758763383680829,0.04109681924281968,0.05674668314934081,0.04105239999877897
0.65,0.2020473863787439,0.03302007927541115,0.04800631570493264,0.03598297208543062,0.05725271341442829,0.04255433887879738
0.7000000000000001,0.2020473863787439,0.03302007927541115,0.049605831400565806,0.04030548971711937,0.05258238842836097,0.0391960515609653
0.75,0.2020473863787439,0.03302007927541115,0.05036372340037146,0.0360748875265756,0.04497534808252604,0.03398602708554184
0.8,0.2020473863787439,0.03302007927541115,0.04679458373081431,0.03209616898980123,0.04692938084064944,0.03708232390718486


==> csv/parity_deterministic_d010_q20.csv <==
a,Original,Original-std,Case-control,Case-control-std,Proposed,Proposed-std
0.4,0.19840018048671845,0.029028793861593117,0.05037251545180526,0.04088744309631101,0.057772398156886916,0.036204372217574214
0.45,0.19840018048671845,0.029028793861593117,0.05090699711653238,0.04223909591240887,0.05862039302622242,0.0394390404443843
0.5,0.19840018048671845,0.029028793861593117,0.051171889040565084,0.03995943875347706,0.058352765245235576,0.040902835641553954
0.55,0.19840018048671845,0.029028793861593117,0.04809194824175443,0.04252985942094091,0.05859971531689276,0.04309829301363157
0.6000000000000001,0.19840018048671845,0.029028793861593117,0.04877608949730127,0.04179499548729178,0.05690135409466997,0.039690060578575416
0.65,0.19840018048671845,0.029028793861593117,0.05064046784958255,0.03779241215952856,0.056449905726117314,0.04208968267190551
0.7000000000000001,0.19840018048671845,0.029028793861593117,0.049659785570068074,0.04242306393651489,0.05064669979542616,0.03828999257341918
0.75,0.19840018048671845,0.029028793861593117,0.048500520476585374,0.03755597601311635,0.045039042329162754,0.03651488527250595
0.8,0.19840018048671845,0.029028793861593117,0.04537615569488146,0.03244989237122055,0.04400348884955149,0.03536378148711557


==> csv/parity_stochastic_d001_q20.csv <==
a,Original,Original-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,0.18054232292018646,0.031035253518435633,0.028300003440717418,0.02384893766406491,0.025522405805331844,0.01887865671456736
0.1,0.18054232292018646,0.031035253518435633,0.040285028053133755,0.030143422601681298,0.034834685748406806,0.025550464423256945
0.15,0.18054232292018646,0.031035253518435633,0.045989995613735804,0.03172176076651713,0.044256161161730256,0.033441528678367145
0.2,0.18054232292018646,0.031035253518435633,0.0466442357889938,0.035992648483597456,0.05007994694176708,0.03469162174412239
0.25,0.18054232292018646,0.031035253518435633,0.05170497256685974,0.0373928773048845,0.05199266818668571,0.036204589788811095
0.3,0.18054232292018646,0.031035253518435633,0.053735335944407756,0.038013250364890123,0.0549507171781637,0.03587259622746387
0.35,0.18054232292018646,0.031035253518435633,0.049340352303619425,0.03622406648990256,0.0526467786608223,0.03940254515311581
0.39999999999999997,0.18054232292018646,0.031035253518435633,0.05060057596659755,0.0397044763377671,0.05487355833178168,0.036176203838371834
0.44999999999999996,0.18054232292018646,0.031035253518435633,0.04932935110570452,0.04346467292442414,0.057854486926737045,0.03860254150146013
0.49999999999999994,0.18054232292018646,0.031035253518435633,0.0498438924104711,0.04036351601384652,0.055073499072623634,0.04199120710078419
0.5499999999999999,0.18054232292018646,0.031035253518435633,0.049378981771339564,0.040705618423301164,0.05818067859092373,0.04217804173665776
0.6,0.18054232292018646,0.031035253518435633,0.04871409875915401,0.04179777644594085,0.05387414186545095,0.0415895358004493
0.65,0.18054232292018646,0.031035253518435633,0.049025927125860215,0.03803020822784308,0.05510578299750728,0.04237719424590437
0.7,0.18054232292018646,0.031035253518435633,0.04822568910436128,0.040909432298017814,0.050656268998713075,0.039963855369316736
0.75,0.18054232292018646,0.031035253518435633,0.050949199870972024,0.0380218007694497,0.043154521840097236,0.035837725606989196
0.7999999999999999,0.18054232292018646,0.031035253518435633,0.0474910452225673,0.03392834307621271,0.044090338274119116,0.03516028496012366
0.85,0.18054232292018646,0.031035253518435633,0.046372442034898154,0.029887093887446366,0.0384828324082842,0.032429237112356145
0.9,0.18054232292018646,0.031035253518435633,0.032682754385586994,0.024210422462383505,0.03069903904539331,0.023565507738622486
0.95,0.18054232292018646,0.031035253518435633,0.023824610404097325,0.019002823563013096,0.025153127373979355,0.019707113887393896


==> csv/parity_stochastic_d002_q20.csv <==
a,Original,Original-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,0.17944868225603702,0.030670267188634984,0.028160916037254048,0.024277529924707032,0.025360240503060308,0.01980136921445643
0.1,0.17944868225603702,0.030670267188634984,0.038141576170040166,0.0281771477329802,0.03212732332186101,0.025554505772586365
0.15,0.17944868225603702,0.030670267188634984,0.04202076748827466,0.030669984654481508,0.04217414527309125,0.03208929059074084
0.2,0.17944868225603702,0.030670267188634984,0.04633415909345729,0.037692575994001325,0.047899670791603774,0.03141194379265482
0.25,0.17944868225603702,0.030670267188634984,0.05109173117182695,0.035756578973398324,0.05128923728505502,0.033633103773100435
0.3,0.17944868225603702,0.030670267188634984,0.05391823898207578,0.03878271445762445,0.054229402036834094,0.036126417111299464
0.35,0.17944868225603702,0.030670267188634984,0.05157630573643129,0.03630419910296901,0.05222985595757727,0.03645262345596922
0.39999999999999997,0.17944868225603702,0.030670267188634984,0.049158288621827875,0.03780823299435435,0.055624850963513495,0.03691915734857636
0.44999999999999996,0.17944868225603702,0.030670267188634984,0.050058953526404416,0.04381010462691054,0.05500230514878328,0.038754898962980955
0.49999999999999994,0.17944868225603702,0.030670267188634984,0.0491970280613686,0.042389702523813,0.05761886964376336,0.042704847902851915
0.5499999999999999,0.17944868225603702,0.030670267188634984,0.04937574948842057,0.039472258895828574,0.05465130311159399,0.042388964163489654
0.6,0.17944868225603702,0.030670267188634984,0.04771123832580427,0.040248605699836536,0.05498869106823943,0.04199154319050218
0.65,0.17944868225603702,0.030670267188634984,0.04785909293704863,0.036592920293776095,0.05557228660706702,0.04127940512158005
0.7,0.17944868225603702,0.030670267188634984,0.048794668785376645,0.03766516893159194,0.051373351564379444,0.039735882592902394
0.75,0.17944868225603702,0.030670267188634984,0.0512914975503569,0.037505815195612746,0.04552994451146646,0.035343926629187714
0.7999999999999999,0.17944868225603702,0.030670267188634984,0.047859186427047014,0.03232858053012921,0.045865208222711756,0.0353981052382825
0.85,0.17944868225603702,0.030670267188634984,0.045517863152213296,0.03129924732400403,0.039618972950484624,0.03035683119961107
0.9,0.17944868225603702,0.030670267188634984,0.03333593067664065,0.023975770197555688,0.029949262246317495,0.02367289617000761
0.95,0.17944868225603702,0.030670267188634984,0.023900235926811297,0.019271994515668266,0.024239083678753107,0.019461348954432557


==> csv/parity_stochastic_d005_q20.csv <==
a,Original,Original-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,0.18036064511798258,0.0320141960862173,0.028181473183260187,0.02239119578295058,0.02458324613761125,0.01890550620241072
0.1,0.18036064511798258,0.0320141960862173,0.03809542791891408,0.031056853008255295,0.03420356014786306,0.025795782557496403
0.15,0.18036064511798258,0.0320141960862173,0.04299433888724764,0.03123805673921468,0.04142586601731948,0.029519841189152674
0.2,0.18036064511798258,0.0320141960862173,0.04507617660619183,0.03793618400848695,0.04665437580771911,0.033547824064279905
0.25,0.18036064511798258,0.0320141960862173,0.05221347858123571,0.03647987008025589,0.050292710065356426,0.03155816591324915
0.3,0.18036064511798258,0.0320141960862173,0.05268605116707335,0.03768008974719897,0.05443069278195431,0.03752409531188347
0.35,0.18036064511798258,0.0320141960862173,0.051791492430837076,0.036722488445277,0.050702024857743264,0.03661754291728975
0.39999999999999997,0.18036064511798258,0.0320141960862173,0.04835845719768885,0.04002745873168859,0.05447789673322296,0.03657927169029838
0.44999999999999996,0.18036064511798258,0.0320141960862173,0.05163769331906372,0.04276099032124373,0.057180644374205676,0.038354932293963834
0.49999999999999994,0.18036064511798258,0.0320141960862173,0.05014181506653784,0.04111169332901533,0.057941613185774045,0.0434282679777725
0.5499999999999999,0.18036064511798258,0.0320141960862173,0.0494488880507833,0.04215522798101999,0.055751925521894743,0.043943039473251795
0.6,0.18036064511798258,0.0320141960862173,0.04800295894910283,0.040913673614489825,0.05571395083155256,0.04151713573260623
0.65,0.18036064511798258,0.0320141960862173,0.04872326759815083,0.03368328497925382,0.05465241300519146,0.04141224549336792
0.7,0.18036064511798258,0.0320141960862173,0.04858715933504588,0.03965036652069198,0.050598365110526275,0.03960455591568164
0.75,0.18036064511798258,0.0320141960862173,0.049210563571738995,0.037680415857827755,0.04324850485282517,0.03586200306359738
0.7999999999999999,0.18036064511798258,0.0320141960862173,0.04590799579907832,0.03264022711344897,0.044776782519938226,0.03561622053446571
0.85,0.18036064511798258,0.0320141960862173,0.044079590307558016,0.03010683603087435,0.03774399753560727,0.03128053763733055
0.9,0.18036064511798258,0.0320141960862173,0.03354953514316662,0.02474192148302859,0.03219423597715493,0.02296057379168875
0.95,0.18036064511798258,0.0320141960862173,0.023045791319728642,0.018224242552050306,0.024150430170343087,0.01913830416267266


==> csv/parity_stochastic_d010_q20.csv <==
a,Original,Original-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,0.17622672578373422,0.028919314969055882,0.03004945787027741,0.02521433748919907,0.02420757951997174,0.01785823026061555
0.1,0.17622672578373422,0.028919314969055882,0.03885545693468998,0.029741075414498833,0.03264983024918025,0.02502511119659796
0.15,0.17622672578373422,0.028919314969055882,0.04320629956713635,0.03142373662119082,0.042101664752559345,0.03257946303575307
0.2,0.17622672578373422,0.028919314969055882,0.04586908174657813,0.037340171163196836,0.04531868188872922,0.03525448233829159
0.25,0.17622672578373422,0.028919314969055882,0.05214758845798212,0.03669842675254011,0.04917630797726605,0.033182146407068805
0.3,0.17622672578373422,0.028919314969055882,0.0523912794255697,0.03724103443588091,0.050275384095715,0.036039836119794846
0.35,0.17622672578373422,0.028919314969055882,0.05150702564357765,0.03531376060007356,0.052891727998138106,0.03682763267970676
0.39999999999999997,0.17622672578373422,0.028919314969055882,0.048863824845298984,0.03981246527245926,0.056155313122642,0.03506193125112207
0.44999999999999996,0.17622672578373422,0.028919314969055882,0.051811225519696344,0.039944119266784955,0.057365922453667645,0.035961566098497
0.49999999999999994,0.17622672578373422,0.028919314969055882,0.050792920686588756,0.040939719841945506,0.05724933891126255,0.04099946387835374
0.5499999999999999,0.17622672578373422,0.028919314969055882,0.04981663740475112,0.04009635697208806,0.05679262654332149,0.04375206787938299
0.6,0.17622672578373422,0.028919314969055882,0.04630388395786872,0.04092896227495487,0.05529950821571113,0.04201172322509767
0.65,0.17622672578373422,0.028919314969055882,0.048354882890772825,0.03620998113682655,0.0557634763114928,0.040833775566332046
0.7,0.17622672578373422,0.028919314969055882,0.049120450394762226,0.03800761586766668,0.0497954995933,0.03976491151902242
0.75,0.17622672578373422,0.028919314969055882,0.050768550411305985,0.03489542039136875,0.044809637124730115,0.03453721117267065
0.7999999999999999,0.17622672578373422,0.028919314969055882,0.04627544257886673,0.03525654021916286,0.044779746465005515,0.033175491242853704
0.85,0.17622672578373422,0.028919314969055882,0.045322063017343144,0.029414763702161336,0.03985055166125356,0.03253366748469158
0.9,0.17622672578373422,0.028919314969055882,0.033368575212266244,0.024613598059370568,0.030003462287653652,0.024101437876717362
0.95,0.17622672578373422,0.028919314969055882,0.023943298333130275,0.020374700502388435,0.023521933880280392,0.019663691751404276


==> csv/reject_deterministic_d001_q20_test0.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.8,0.0784,0.48,0.09792156861488688
0.45,0.61,0.09559898744233644,0.3,0.08981848362113447
0.5,0.31,0.09064867566600188,0.14,0.06800945816575808
0.55,0.1,0.058800000000000005,0.12,0.06369246109234593
0.6000000000000001,0.09,0.056091625043316405,0.07,0.05000881522291845
0.65,0.21,0.0798324144693119,0.12,0.06369246109234593
0.7000000000000001,0.46,0.09768589662791656,0.19,0.07689097736405748
0.75,0.71,0.08893736222758128,0.33,0.09216169269278858
0.8,0.91,0.05609162504331639,0.53,0.09782344095358739


==> csv/reject_deterministic_d001_q20_test1.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.93,0.05000881522291843,0.88,0.06369246109234593
0.45,0.81,0.07689097736405746,0.6,0.09601999791710057
0.5,0.62,0.09513574302017092,0.4,0.09601999791710057
0.55,0.36,0.09408,0.15,0.06998599859971993
0.6000000000000001,0.19,0.07689097736405748,0.12,0.06369246109234593
0.65,0.07,0.05000881522291845,0.1,0.058800000000000005
0.7000000000000001,0.03,0.03343509533409468,0.11,0.0613263923608751
0.75,0.1,0.058800000000000005,0.06,0.04654742098118863
0.8,0.23,0.08248317161700318,0.1,0.058800000000000005


==> csv/reject_deterministic_d001_q20_test2.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.17,0.07362402868629235,0.09,0.056091625043316405
0.45,0.07,0.05000881522291845,0.07,0.05000881522291845
0.5,0.03,0.03343509533409468,0.07,0.05000881522291845
0.55,0.1,0.058800000000000005,0.07,0.05000881522291845
0.6000000000000001,0.24,0.08370829349592548,0.09,0.056091625043316405
0.65,0.38,0.09513574302017092,0.21,0.0798324144693119
0.7000000000000001,0.71,0.08893736222758128,0.39,0.09559898744233644
0.75,0.85,0.06998599859971993,0.75,0.08487048957087498
0.8,0.97,0.033435095334094694,0.92,0.05317346706770209


==> csv/reject_deterministic_d002_q20_test0.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.87,0.06591547314553692,0.45,0.09750876883644877
0.45,0.57,0.09703484734877466,0.28,0.08800378173692311
0.5,0.27,0.0870160536912586,0.12,0.06369246109234593
0.55,0.1,0.058800000000000005,0.1,0.058800000000000005
0.6000000000000001,0.04,0.03840799916684023,0.11,0.0613263923608751
0.65,0.14,0.06800945816575808,0.09,0.056091625043316405
0.7000000000000001,0.43,0.09703484734877466,0.2,0.0784
0.75,0.77,0.08248317161700318,0.44,0.09729184138456833
0.8,0.97,0.033435095334094694,0.63,0.09462964440385475


==> csv/reject_deterministic_d002_q20_test1.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.94,0.04654742098118865,0.8,0.0784
0.45,0.78,0.08119227549465527,0.57,0.09703484734877466
0.5,0.55,0.09750876883644875,0.31,0.09064867566600188
0.55,0.31,0.09064867566600188,0.17,0.07362402868629235
0.6000000000000001,0.12,0.06369246109234593,0.05,0.042717209646698596
0.65,0.04,0.03840799916684023,0.03,0.03343509533409468
0.7000000000000001,0.03,0.03343509533409468,0.04,0.03840799916684023
0.75,0.06,0.04654742098118863,0.05,0.042717209646698596
0.8,0.23,0.08248317161700318,0.08,0.0531734670677021


==> csv/reject_deterministic_d002_q20_test2.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.16,0.07185478689690757,0.08,0.0531734670677021
0.45,0.09,0.056091625043316405,0.08,0.0531734670677021
0.5,0.06,0.04654742098118863,0.07,0.05000881522291845
0.55,0.08,0.0531734670677021,0.05,0.042717209646698596
0.6000000000000001,0.23,0.08248317161700318,0.11,0.0613263923608751
0.65,0.45,0.09750876883644877,0.23,0.08248317161700318
0.7000000000000001,0.67,0.09216169269278858,0.44,0.09729184138456833
0.75,0.88,0.06369246109234593,0.66,0.09284691917344376
0.8,0.95,0.04271720964669862,0.89,0.06132639236087509


==> csv/reject_deterministic_d005_q20_test0.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.85,0.06998599859971993,0.51,0.09798039803960791
0.45,0.62,0.09513574302017092,0.34,0.09284691917344376
0.5,0.34,0.09284691917344376,0.14,0.06800945816575808
0.55,0.11,0.0613263923608751,0.16,0.07185478689690757
0.6000000000000001,0.06,0.04654742098118863,0.14,0.06800945816575808
0.65,0.17,0.07362402868629235,0.16,0.07185478689690757
0.7000000000000001,0.45,0.09750876883644877,0.23,0.08248317161700318
0.75,0.63,0.09462964440385475,0.43,0.09703484734877466
0.8,0.93,0.05000881522291843,0.62,0.09513574302017092


==> csv/reject_deterministic_d005_q20_test1.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.93,0.05000881522291843,0.85,0.06998599859971993
0.45,0.82,0.07530074103221031,0.64,0.09408
0.5,0.65,0.09348604173886066,0.37,0.09462964440385475
0.55,0.36,0.09408,0.14,0.06800945816575808
0.6000000000000001,0.14,0.06800945816575808,0.07,0.05000881522291845
0.65,0.04,0.03840799916684023,0.07,0.05000881522291845
0.7000000000000001,0.03,0.03343509533409468,0.04,0.03840799916684023
0.75,0.08,0.0531734670677021,0.03,0.03343509533409468
0.8,0.22,0.08119227549465528,0.13,0.06591547314553692


==> csv/reject_deterministic_d005_q20_test2.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.19,0.07689097736405748,0.16,0.07185478689690757
0.45,0.07,0.05000881522291845,0.06,0.04654742098118863
0.5,0.03,0.03343509533409468,0.04,0.03840799916684023
0.55,0.09,0.056091625043316405,0.03,0.03343509533409468
0.6000000000000001,0.2,0.0784,0.1,0.058800000000000005
0.65,0.47,0.09782344095358739,0.18,0.0753007410322103
0.7000000000000001,0.72,0.08800378173692311,0.5,0.098
0.75,0.81,0.07689097736405746,0.77,0.08248317161700318
0.8,0.95,0.04271720964669862,0.92,0.05317346706770209


==> csv/reject_deterministic_d010_q20_test0.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.86,0.06800945816575808,0.61,0.09559898744233644
0.45,0.63,0.09462964440385475,0.3,0.08981848362113447
0.5,0.28,0.08800378173692311,0.16,0.07185478689690757
0.55,0.09,0.056091625043316405,0.1,0.058800000000000005
0.6000000000000001,0.05,0.042717209646698596,0.08,0.0531734670677021
0.65,0.14,0.06800945816575808,0.1,0.058800000000000005
0.7000000000000001,0.39,0.09559898744233644,0.3,0.08981848362113447
0.75,0.77,0.08248317161700318,0.52,0.09792156861488688
0.8,0.95,0.04271720964669862,0.75,0.08487048957087498


==> csv/reject_deterministic_d010_q20_test1.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.92,0.05317346706770209,0.87,0.06591547314553692
0.45,0.76,0.08370829349592548,0.61,0.09559898744233644
0.5,0.61,0.09559898744233644,0.37,0.09462964440385475
0.55,0.35,0.09348604173886066,0.15,0.06998599859971993
0.6000000000000001,0.14,0.06800945816575808,0.12,0.06369246109234593
0.65,0.06,0.04654742098118863,0.06,0.04654742098118863
0.7000000000000001,0.01,0.01950175376728975,0.06,0.04654742098118863
0.75,0.08,0.0531734670677021,0.07,0.05000881522291845
0.8,0.21,0.0798324144693119,0.16,0.07185478689690757


==> csv/reject_deterministic_d010_q20_test2.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.4,0.23,0.08248317161700318,0.13,0.06591547314553692
0.45,0.08,0.0531734670677021,0.04,0.03840799916684023
0.5,0.07,0.05000881522291845,0.04,0.03840799916684023
0.55,0.1,0.058800000000000005,0.09,0.056091625043316405
0.6000000000000001,0.23,0.08248317161700318,0.17,0.07362402868629235
0.65,0.36,0.09408,0.23,0.08248317161700318
0.7000000000000001,0.66,0.09284691917344376,0.57,0.09703484734877466
0.75,0.85,0.06998599859971993,0.74,0.08597231182188834
0.8,0.98,0.02744000000000001,0.92,0.05317346706770209


==> csv/reject_stochastic_d001_q20_test0.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,1.0,0.0,0.91,0.05609162504331639
0.1,1.0,0.0,0.56,0.09729184138456831
0.15,0.99,0.01950175376728976,0.27,0.0870160536912586
0.2,0.98,0.02744000000000001,0.16,0.07185478689690757
0.25,0.9,0.0588,0.04,0.03840799916684023
0.3,0.7,0.08981848362113448,0.04,0.03840799916684023
0.35,0.61,0.09559898744233644,0.04,0.03840799916684023
0.39999999999999997,0.42,0.09673746740534404,0.05,0.042717209646698596
0.44999999999999996,0.34,0.09284691917344376,0.05,0.042717209646698596
0.49999999999999994,0.16,0.07185478689690757,0.07,0.05000881522291845
0.5499999999999999,0.09,0.056091625043316405,0.03,0.03343509533409468
0.6,0.05,0.042717209646698596,0.06,0.04654742098118863
0.65,0.1,0.058800000000000005,0.04,0.03840799916684023
0.7,0.22,0.08119227549465528,0.04,0.03840799916684023
0.75,0.37,0.09462964440385475,0.03,0.03343509533409468
0.7999999999999999,0.57,0.09703484734877466,0.06,0.04654742098118863
0.85,0.79,0.0798324144693119,0.08,0.0531734670677021
0.9,0.9,0.0588,0.1,0.058800000000000005
0.95,0.98,0.02744000000000001,0.11,0.0613263923608751


==> csv/reject_stochastic_d001_q20_test1.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,1.0,0.0,0.95,0.04271720964669862
0.1,1.0,0.0,0.71,0.08893736222758128
0.15,0.98,0.02744000000000001,0.37,0.09462964440385475
0.2,0.93,0.05000881522291843,0.15,0.06998599859971993
0.25,0.85,0.06998599859971993,0.05,0.042717209646698596
0.3,0.75,0.08487048957087498,0.04,0.03840799916684023
0.35,0.61,0.09559898744233644,0.06,0.04654742098118863
0.39999999999999997,0.49,0.09798039803960791,0.03,0.03343509533409468
0.44999999999999996,0.35,0.09348604173886066,0.08,0.0531734670677021
0.49999999999999994,0.24,0.08370829349592548,0.09,0.056091625043316405
0.5499999999999999,0.15,0.06998599859971993,0.06,0.04654742098118863
0.6,0.08,0.0531734670677021,0.02,0.02744
0.65,0.03,0.03343509533409468,0.08,0.0531734670677021
0.7,0.05,0.042717209646698596,0.03,0.03343509533409468
0.75,0.08,0.0531734670677021,0.02,0.02744
0.7999999999999999,0.15,0.06998599859971993,0.08,0.0531734670677021
0.85,0.24,0.08370829349592548,0.04,0.03840799916684023
0.9,0.43,0.09703484734877466,0.04,0.03840799916684023
0.95,0.53,0.09782344095358739,0.05,0.042717209646698596


==> csv/reject_stochastic_d001_q20_test2.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,0.92,0.05317346706770209,0.16,0.07185478689690757
0.1,0.79,0.0798324144693119,0.09,0.056091625043316405
0.15,0.67,0.09216169269278858,0.03,0.03343509533409468
0.2,0.55,0.09750876883644875,0.05,0.042717209646698596
0.25,0.43,0.09703484734877466,0.05,0.042717209646698596
0.3,0.3,0.08981848362113447,0.04,0.03840799916684023
0.35,0.16,0.07185478689690757,0.05,0.042717209646698596
0.39999999999999997,0.08,0.0531734670677021,0.09,0.056091625043316405
0.44999999999999996,0.11,0.0613263923608751,0.1,0.058800000000000005
0.49999999999999994,0.07,0.05000881522291845,0.04,0.03840799916684023
0.5499999999999999,0.05,0.042717209646698596,0.07,0.05000881522291845
0.6,0.13,0.06591547314553692,0.06,0.04654742098118863
0.65,0.2,0.0784,0.04,0.03840799916684023
0.7,0.29,0.08893736222758127,0.04,0.03840799916684023
0.75,0.36,0.09408,0.04,0.03840799916684023
0.7999999999999999,0.54,0.09768589662791656,0.05,0.042717209646698596
0.85,0.68,0.0914293257111743,0.07,0.05000881522291845
0.9,0.87,0.06591547314553692,0.09,0.056091625043316405
0.95,0.9,0.0588,0.13,0.06591547314553692


==> csv/reject_stochastic_d002_q20_test0.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,1.0,0.0,0.96,0.03840799916684025
0.1,1.0,0.0,0.5,0.098
0.15,1.0,0.0,0.21,0.0798324144693119
0.2,0.99,0.01950175376728976,0.1,0.058800000000000005
0.25,0.96,0.03840799916684025,0.02,0.02744
0.3,0.82,0.07530074103221031,0.02,0.02744
0.35,0.66,0.09284691917344376,0.01,0.01950175376728975
0.39999999999999997,0.42,0.09673746740534404,0.04,0.03840799916684023
0.44999999999999996,0.19,0.07689097736405748,0.02,0.02744
0.49999999999999994,0.12,0.06369246109234593,0.02,0.02744
0.5499999999999999,0.05,0.042717209646698596,0.02,0.02744
0.6,0.02,0.02744,0.02,0.02744
0.65,0.05,0.042717209646698596,0.03,0.03343509533409468
0.7,0.11,0.0613263923608751,0.04,0.03840799916684023
0.75,0.37,0.09462964440385475,0.03,0.03343509533409468
0.7999999999999999,0.59,0.09639932779848623,0.04,0.03840799916684023
0.85,0.69,0.09064867566600188,0.03,0.03343509533409468
0.9,0.9,0.0588,0.08,0.0531734670677021
0.95,0.96,0.03840799916684025,0.21,0.0798324144693119


==> csv/reject_stochastic_d002_q20_test1.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,1.0,0.0,0.95,0.04271720964669862
0.1,1.0,0.0,0.73,0.0870160536912586
0.15,0.99,0.01950175376728976,0.34,0.09284691917344376
0.2,0.93,0.05000881522291843,0.12,0.06369246109234593
0.25,0.91,0.05609162504331639,0.04,0.03840799916684023
0.3,0.71,0.08893736222758128,0.04,0.03840799916684023
0.35,0.65,0.09348604173886066,0.06,0.04654742098118863
0.39999999999999997,0.44,0.09729184138456833,0.05,0.042717209646698596
0.44999999999999996,0.27,0.0870160536912586,0.04,0.03840799916684023
0.49999999999999994,0.16,0.07185478689690757,0.03,0.03343509533409468
0.5499999999999999,0.09,0.056091625043316405,0.04,0.03840799916684023
0.6,0.03,0.03343509533409468,0.06,0.04654742098118863
0.65,0.02,0.02744,0.06,0.04654742098118863
0.7,0.01,0.01950175376728975,0.04,0.03840799916684023
0.75,0.05,0.042717209646698596,0.01,0.01950175376728975
0.7999999999999999,0.12,0.06369246109234593,0.02,0.02744
0.85,0.22,0.08119227549465528,0.02,0.02744
0.9,0.34,0.09284691917344376,0.04,0.03840799916684023
0.95,0.59,0.09639932779848623,0.05,0.042717209646698596


==> csv/reject_stochastic_d002_q20_test2.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,0.91,0.05609162504331639,0.19,0.07689097736405748
0.1,0.83,0.07362402868629236,0.09,0.056091625043316405
0.15,0.71,0.08893736222758128,0.07,0.05000881522291845
0.2,0.52,0.09792156861488688,0.05,0.042717209646698596
0.25,0.36,0.09408,0.03,0.03343509533409468
0.3,0.22,0.08119227549465528,0.06,0.04654742098118863
0.35,0.17,0.07362402868629235,0.03,0.03343509533409468
0.39999999999999997,0.12,0.06369246109234593,0.06,0.04654742098118863
0.44999999999999996,0.07,0.05000881522291845,0.08,0.0531734670677021
0.49999999999999994,0.09,0.056091625043316405,0.04,0.03840799916684023
0.5499999999999999,0.03,0.03343509533409468,0.08,0.0531734670677021
0.6,0.08,0.0531734670677021,0.06,0.04654742098118863
0.65,0.18,0.0753007410322103,0.04,0.03840799916684023
0.7,0.21,0.0798324144693119,0.06,0.04654742098118863
0.75,0.41,0.09639932779848623,0.04,0.03840799916684023
0.7999999999999999,0.5,0.098,0.06,0.04654742098118863
0.85,0.73,0.0870160536912586,0.07,0.05000881522291845
0.9,0.83,0.07362402868629236,0.09,0.056091625043316405
0.95,0.85,0.06998599859971993,0.18,0.0753007410322103


==> csv/reject_stochastic_d005_q20_test0.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,1.0,0.0,0.98,0.02744000000000001
0.1,1.0,0.0,0.67,0.09216169269278858
0.15,1.0,0.0,0.39,0.09559898744233644
0.2,0.98,0.02744000000000001,0.24,0.08370829349592548
0.25,0.96,0.03840799916684025,0.11,0.0613263923608751
0.3,0.81,0.07689097736405746,0.05,0.042717209646698596
0.35,0.65,0.09348604173886066,0.06,0.04654742098118863
0.39999999999999997,0.43,0.09703484734877466,0.09,0.056091625043316405
0.44999999999999996,0.21,0.0798324144693119,0.08,0.0531734670677021
0.49999999999999994,0.09,0.056091625043316405,0.11,0.0613263923608751
0.5499999999999999,0.11,0.0613263923608751,0.09,0.056091625043316405
0.6,0.05,0.042717209646698596,0.07,0.05000881522291845
0.65,0.11,0.0613263923608751,0.05,0.042717209646698596
0.7,0.26,0.08597231182188834,0.08,0.0531734670677021
0.75,0.3,0.08981848362113447,0.05,0.042717209646698596
0.7999999999999999,0.6,0.09601999791710057,0.07,0.05000881522291845
0.85,0.76,0.08370829349592548,0.08,0.0531734670677021
0.9,0.9,0.0588,0.12,0.06369246109234593
0.95,0.96,0.03840799916684025,0.27,0.0870160536912586


==> csv/reject_stochastic_d005_q20_test1.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,0.99,0.01950175376728976,0.99,0.01950175376728976
0.1,1.0,0.0,0.78,0.08119227549465527
0.15,0.99,0.01950175376728976,0.48,0.09792156861488688
0.2,0.93,0.05000881522291843,0.2,0.0784
0.25,0.87,0.06591547314553692,0.09,0.056091625043316405
0.3,0.82,0.07530074103221031,0.05,0.042717209646698596
0.35,0.59,0.09639932779848623,0.04,0.03840799916684023
0.39999999999999997,0.49,0.09798039803960791,0.02,0.02744
0.44999999999999996,0.26,0.08597231182188834,0.03,0.03343509533409468
0.49999999999999994,0.2,0.0784,0.07,0.05000881522291845
0.5499999999999999,0.1,0.058800000000000005,0.07,0.05000881522291845
0.6,0.09,0.056091625043316405,0.08,0.0531734670677021
0.65,0.04,0.03840799916684023,0.05,0.042717209646698596
0.7,0.06,0.04654742098118863,0.04,0.03840799916684023
0.75,0.1,0.058800000000000005,0.03,0.03343509533409468
0.7999999999999999,0.1,0.058800000000000005,0.04,0.03840799916684023
0.85,0.2,0.0784,0.06,0.04654742098118863
0.9,0.39,0.09559898744233644,0.05,0.042717209646698596
0.95,0.58,0.09673746740534404,0.05,0.042717209646698596


==> csv/reject_stochastic_d005_q20_test2.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,0.95,0.04271720964669862,0.27,0.0870160536912586
0.1,0.83,0.07362402868629236,0.15,0.06998599859971993
0.15,0.68,0.0914293257111743,0.08,0.0531734670677021
0.2,0.59,0.09639932779848623,0.07,0.05000881522291845
0.25,0.38,0.09513574302017092,0.02,0.02744
0.3,0.3,0.08981848362113447,0.03,0.03343509533409468
0.35,0.14,0.06800945816575808,0.05,0.042717209646698596
0.39999999999999997,0.15,0.06998599859971993,0.06,0.04654742098118863
0.44999999999999996,0.07,0.05000881522291845,0.06,0.04654742098118863
0.49999999999999994,0.04,0.03840799916684023,0.04,0.03840799916684023
0.5499999999999999,0.07,0.05000881522291845,0.02,0.02744
0.6,0.06,0.04654742098118863,0.01,0.01950175376728975
0.65,0.2,0.0784,0.03,0.03343509533409468
0.7,0.38,0.09513574302017092,0.03,0.03343509533409468
0.75,0.36,0.09408,0.02,0.02744
0.7999999999999999,0.53,0.09782344095358739,0.05,0.042717209646698596
0.85,0.61,0.09559898744233644,0.04,0.03840799916684023
0.9,0.77,0.08248317161700318,0.13,0.06591547314553692
0.95,0.9,0.0588,0.22,0.08119227549465528


==> csv/reject_stochastic_d010_q20_test0.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,1.0,0.0,0.99,0.01950175376728976
0.1,1.0,0.0,0.91,0.05609162504331639
0.15,1.0,0.0,0.69,0.09064867566600188
0.2,0.99,0.01950175376728976,0.41,0.09639932779848623
0.25,0.94,0.04654742098118865,0.3,0.08981848362113447
0.3,0.8,0.0784,0.17,0.07362402868629235
0.35,0.73,0.0870160536912586,0.07,0.05000881522291845
0.39999999999999997,0.46,0.09768589662791656,0.06,0.04654742098118863
0.44999999999999996,0.23,0.08248317161700318,0.04,0.03840799916684023
0.49999999999999994,0.1,0.058800000000000005,0.05,0.042717209646698596
0.5499999999999999,0.06,0.04654742098118863,0.06,0.04654742098118863
0.6,0.04,0.03840799916684023,0.02,0.02744
0.65,0.07,0.05000881522291845,0.04,0.03840799916684023
0.7,0.17,0.07362402868629235,0.08,0.0531734670677021
0.75,0.35,0.09348604173886066,0.12,0.06369246109234593
0.7999999999999999,0.53,0.09782344095358739,0.06,0.04654742098118863
0.85,0.77,0.08248317161700318,0.17,0.07362402868629235
0.9,0.92,0.05317346706770209,0.41,0.09639932779848623
0.95,0.97,0.033435095334094694,0.51,0.09798039803960791


==> csv/reject_stochastic_d010_q20_test1.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,1.0,0.0,0.99,0.01950175376728976
0.1,1.0,0.0,0.88,0.06369246109234593
0.15,1.0,0.0,0.64,0.09408
0.2,0.95,0.04271720964669862,0.45,0.09750876883644877
0.25,0.86,0.06800945816575808,0.28,0.08800378173692311
0.3,0.73,0.0870160536912586,0.18,0.0753007410322103
0.35,0.6,0.09601999791710057,0.06,0.04654742098118863
0.39999999999999997,0.48,0.09792156861488688,0.04,0.03840799916684023
0.44999999999999996,0.34,0.09284691917344376,0.06,0.04654742098118863
0.49999999999999994,0.17,0.07362402868629235,0.04,0.03840799916684023
0.5499999999999999,0.16,0.07185478689690757,0.08,0.0531734670677021
0.6,0.09,0.056091625043316405,0.03,0.03343509533409468
0.65,0.03,0.03343509533409468,0.06,0.04654742098118863
0.7,0.04,0.03840799916684023,0.02,0.02744
0.75,0.07,0.05000881522291845,0.06,0.04654742098118863
0.7999999999999999,0.13,0.06591547314553692,0.02,0.02744
0.85,0.29,0.08893736222758127,0.07,0.05000881522291845
0.9,0.36,0.09408,0.09,0.056091625043316405
0.95,0.52,0.09792156861488688,0.12,0.06369246109234593


==> csv/reject_stochastic_d010_q20_test2.csv <==
a,Case-control,Case-control-conf,Proposed,Proposed-conf
0.05,0.93,0.05000881522291843,0.41,0.09639932779848623
0.1,0.72,0.08800378173692311,0.32,0.0914293257111743
0.15,0.7,0.08981848362113448,0.19,0.07689097736405748
0.2,0.54,0.09768589662791656,0.12,0.06369246109234593
0.25,0.42,0.09673746740534404,0.1,0.058800000000000005
0.3,0.27,0.0870160536912586,0.06,0.04654742098118863
0.35,0.17,0.07362402868629235,0.03,0.03343509533409468
0.39999999999999997,0.12,0.06369246109234593,0.1,0.058800000000000005
0.44999999999999996,0.08,0.0531734670677021,0.03,0.03343509533409468
0.49999999999999994,0.04,0.03840799916684023,0.06,0.04654742098118863
0.5499999999999999,0.09,0.056091625043316405,0.06,0.04654742098118863
0.6,0.15,0.06998599859971993,0.06,0.04654742098118863
0.65,0.2,0.0784,0.07,0.05000881522291845
0.7,0.33,0.09216169269278858,0.04,0.03840799916684023
0.75,0.39,0.09559898744233644,0.12,0.06369246109234593
0.7999999999999999,0.53,0.09782344095358739,0.15,0.06998599859971993
0.85,0.67,0.09216169269278858,0.15,0.06998599859971993
0.9,0.81,0.07689097736405746,0.33,0.09216169269278858
0.95,0.92,0.05317346706770209,0.47,0.09782344095358739


==> csv/result_Forest_distance_test00.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,24.071602020202025,1.4158423939042837,26.59810629629629,1.0649384164034845,24.53314606060606,1.339379292773111
0.1,24.071602020202025,1.4158423939042837,25.517692693602687,1.6455381887505045,24.464705723905734,1.2821355298909556
0.15000000000000002,24.071602020202025,1.4158423939042837,24.528266296296284,0.9920723941678895,24.266603939393946,1.1983491611565162
0.2,24.071602020202025,1.4158423939042837,24.378946666666675,0.9989631444046314,24.269729999999996,1.048284384472051
0.25,24.071602020202025,1.4158423939042837,24.900188888888888,1.2987444336323966,24.304145690235682,0.9602799888658603
0.3,24.071602020202025,1.4158423939042837,25.474355454545446,1.2407875793122833,24.838522255892258,1.105101797605696
0.35000000000000003,24.071602020202025,1.4158423939042837,26.40365814814815,1.305264849738299,25.158156094276098,1.0478087273149
0.4,24.071602020202025,1.4158423939042837,27.722587946127945,1.4042959735266756,25.429118148148163,1.1121736924844956
0.45,24.071602020202025,1.4158423939042837,29.338306936026942,1.273596480607608,25.97742996632998,1.2788480276999592
0.5,24.071602020202025,1.4158423939042837,31.02287831649831,1.2947284422985492,26.46929791245791,1.2492015321806964


==> csv/result_Forest_distance_test01.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,24.515318989898976,2.2973852427916253,28.73485838383838,1.4332771144430405,25.39935484848485,1.7668323211608408
0.1,24.515318989898976,2.2973852427916253,27.07792936026936,1.7077253170580857,25.095906329966322,1.5864331694597715
0.15000000000000002,24.515318989898976,2.2973852427916253,25.74512161616161,1.4788857522850998,24.749270168350172,1.4269978834879526
0.2,24.515318989898976,2.2973852427916253,24.805604040404045,1.3964780908920402,24.720289427609437,1.2504032147372093
0.25,24.515318989898976,2.2973852427916253,24.60830286195287,1.5010800543275873,24.624790808080807,1.2574941132183952
0.3,24.515318989898976,2.2973852427916253,24.421069966329952,1.2431544735428797,25.295753131313145,1.3017974786924995
0.35000000000000003,24.515318989898976,2.2973852427916253,24.807504141414135,1.435780717964945,25.731945151515138,1.3452431650341126
0.4,24.515318989898976,2.2973852427916253,25.62234195286196,1.450786213698831,25.64812441077443,1.3045289056909972
0.45,24.515318989898976,2.2973852427916253,26.5598905050505,1.2923782838158755,25.70649865319864,1.5738255965685486
0.5,24.515318989898976,2.2973852427916253,28.01759037037036,1.5665683058042408,25.97060097643097,1.4381394408047714


==> csv/result_Forest_distance_test02.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,35.02262380471381,2.2016689773575897,34.7042023905724,1.735410219018442,34.56326794612796,1.8898749907165118
0.1,35.02262380471381,2.2016689773575897,35.305852154882146,3.2407863540062247,34.579107037037026,2.287426112409553
0.15000000000000002,35.02262380471381,2.2016689773575897,35.51607878787877,1.7853312573965472,35.23835161616162,2.043674436726718
0.2,35.02262380471381,2.2016689773575897,37.11423737373735,2.3014769104532764,36.004010269360265,2.4758560588058933
0.25,35.02262380471381,2.2016689773575897,38.401474781144806,2.5464427345880996,36.89900676767678,1.9268891741017657
0.3,35.02262380471381,2.2016689773575897,40.05530111111112,2.4994652318486894,38.967926599326624,2.505370860869199
0.35000000000000003,35.02262380471381,2.2016689773575897,41.398438956228965,2.2484347735539796,40.13641434343433,2.051525819025178
0.4,35.02262380471381,2.2016689773575897,43.21124414141415,2.38963425101275,41.4097365993266,2.2266230489487358
0.45,35.02262380471381,2.2016689773575897,45.64575444444444,3.0543032117390188,43.26534101010101,2.6534407729322633
0.5,35.02262380471381,2.2016689773575897,47.2115796969697,2.243849078329741,45.21275090909092,2.9057947772847554


==> csv/result_Forest_parity.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,0.1852234200753987,0.00817456177754377,0.008935128096143755,0.006839427605674644,0.008517577708025715,0.006139622297353936
0.1,0.1852234200753987,0.00817456177754377,0.011589608588680635,0.008164114322112382,0.013475132204577042,0.009479277076996372
0.15000000000000002,0.1852234200753987,0.00817456177754377,0.015644162073366195,0.01230684887417376,0.024513024554119887,0.015360695780203031
0.2,0.1852234200753987,0.00817456177754377,0.02098775837530836,0.015201180358942194,0.037937771135265926,0.018400996547769652
0.25,0.1852234200753987,0.00817456177754377,0.02569095981439635,0.01677972867219299,0.04811634405995158,0.022427727333696575
0.3,0.1852234200753987,0.00817456177754377,0.030740307086876095,0.018774052729759325,0.054324700498281656,0.023151386025222803
0.35000000000000003,0.1852234200753987,0.00817456177754377,0.037728880138547236,0.020467807454319423,0.057345995780840035,0.02393426516777311
0.4,0.1852234200753987,0.00817456177754377,0.045235480646663634,0.021064346057577753,0.06408252826745205,0.028241387950923885
0.45,0.1852234200753987,0.00817456177754377,0.05193397864154923,0.020723716555433255,0.07107534965526213,0.028262441837051875
0.5,0.1852234200753987,0.00817456177754377,0.058974741545829205,0.02189304343023132,0.07533138865495119,0.03016654870718987


==> csv/result_LogReg_distance_test00.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,24.06959966666667,1.4492795678953727,26.941519966666668,1.4229124933785544,24.871403266666665,1.2167328047662869
0.1,24.06959966666667,1.4492795678953727,25.558763299999992,1.3309908439160385,24.6573692,1.4105166230480644
0.15000000000000002,24.06959966666667,1.4492795678953727,24.761928966666673,1.2583649266317942,24.420816666666664,1.8052151028493353
0.2,24.06959966666667,1.4492795678953727,24.57242886666667,1.2671435264386515,24.354172966666667,1.1594850987253786
0.25,24.06959966666667,1.4492795678953727,24.925305933333334,1.3061594496185789,24.596599200000004,1.446301255813457
0.3,24.06959966666667,1.4492795678953727,25.65079250000001,0.9641024103653636,25.183898399999986,1.3226907351794897
0.35000000000000003,24.06959966666667,1.4492795678953727,27.101140766666667,1.2574138868989861,25.740194533333334,1.456689799085931
0.4,24.06959966666667,1.4492795678953727,28.503492900000005,1.2646435016656894,25.982220499999993,1.1651693425760876
0.45,24.06959966666667,1.4492795678953727,30.198789066666677,1.289285109276719,26.864384466666664,1.3640497852332734
0.5,24.06959966666667,1.4492795678953727,32.193899933333334,1.513866276927022,27.466808533333342,1.7447711911361725


==> csv/result_LogReg_distance_test01.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,24.484757666666653,2.3067582794185673,29.28429233333335,1.8323345603187025,26.07436036666667,1.5884095594419747
0.1,24.484757666666653,2.3067582794185673,27.168811100000013,1.327091616686155,25.603375633333325,1.7535939439747863
0.15000000000000002,24.484757666666653,2.3067582794185673,25.88932263333334,1.6916702389354257,24.964135466666665,1.858179913649766
0.2,24.484757666666653,2.3067582794185673,24.945426566666683,1.6004977947346721,24.802501433333326,1.231700906699101
0.25,24.484757666666653,2.3067582794185673,24.374399200000003,1.37302685283801,24.86280936666667,1.8745912818659773
0.3,24.484757666666653,2.3067582794185673,24.412373033333335,1.2117319438998673,25.943283366666655,2.0127236080014947
0.35000000000000003,24.484757666666653,2.3067582794185673,25.1755828,1.764305377748026,25.887388599999994,1.5385707445810577
0.4,24.484757666666653,2.3067582794185673,26.310430699999994,1.4129889854817443,25.961579266666668,1.33506206141384
0.45,24.484757666666653,2.3067582794185673,27.383065466666658,1.3986491231775136,26.399090099999995,1.2988466042929914
0.5,24.484757666666653,2.3067582794185673,29.285179533333334,1.7630751906651323,26.708596733333323,1.8517712870383187


==> csv/result_LogReg_distance_test02.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,35.00230823333333,2.254376758882915,34.94098449999999,2.8557944550633803,34.665839566666676,1.6219318970023002
0.1,35.00230823333333,2.254376758882915,35.01355886666668,2.277954490086141,34.89596426666665,2.677044362959148
0.15000000000000002,35.00230823333333,2.254376758882915,36.22038583333333,2.3758786359113735,35.41422503333333,2.5525527564462243
0.2,35.00230823333333,2.254376758882915,37.47793059999999,2.2701750658254642,36.416323266666645,3.1980995702157564
0.25,35.00230823333333,2.254376758882915,38.94348369999997,2.6303623137294174,37.65438263333334,2.172574580551752
0.3,35.00230823333333,2.254376758882915,40.51385973333333,2.1831411818002913,39.0153451,2.2626859302272933
0.35000000000000003,35.00230823333333,2.254376758882915,42.420539733333314,2.4279234661925817,40.31898386666664,2.723048378712102
0.4,35.00230823333333,2.254376758882915,43.88429419999998,2.1419858258337237,41.635305300000006,2.469833271001512
0.45,35.00230823333333,2.254376758882915,46.211717300000004,2.3130321656474426,43.85291636666668,3.1436422070885004
0.5,35.00230823333333,2.254376758882915,48.10464586666668,2.540221878693108,45.42161783333333,2.90657326013218


==> csv/result_LogReg_parity.csv <==
ypos,No-Sampling,Np-Sampling-std,Case-control,Case-control-std,Proposed,Proposed-std
0.05,0.18043135758117948,0.007358586642735444,0.008719280848350114,0.006720126076533252,0.008180320477322936,0.005992187977612512
0.1,0.18043135758117948,0.007358586642735444,0.011506601320093344,0.008458770364891503,0.01625053916025318,0.010584736726790434
0.15000000000000002,0.18043135758117948,0.007358586642735444,0.015407405895072675,0.012442561534125093,0.02727024567319905,0.01609790906086928
0.2,0.18043135758117948,0.007358586642735444,0.02151378693513061,0.01481853227256083,0.043615278576491674,0.020381073356791672
0.25,0.18043135758117948,0.007358586642735444,0.027172618895482045,0.01679842583588284,0.05384225733734951,0.023488879307062074
0.3,0.18043135758117948,0.007358586642735444,0.031826754737228284,0.018615345999129538,0.055421856444871784,0.02546654010537273
0.35000000000000003,0.18043135758117948,0.007358586642735444,0.03967092139397162,0.020049737080035792,0.0635775338165984,0.027735040791894202
0.4,0.18043135758117948,0.007358586642735444,0.04761145491538936,0.02052430573903572,0.07092566473237552,0.02978666777655154
0.45,0.18043135758117948,0.007358586642735444,0.053996752434588485,0.02007813927269339,0.07770515757731541,0.03274187267077875
0.5,0.18043135758117948,0.007358586642735444,0.06170692064237104,0.021606132337426236,0.08375334002165394,0.03391381283674476


==> csv/result_fair_Forest_biased.csv <==
ypos,parity_data,parity_pred,parity_pred_std
0.05,0.0038919258411574927,0.011404880120749921,0.00481285628674905
0.1,0.017382145381773177,0.02342250454459869,0.006234641694893749
0.15,0.03575229331253537,0.036582811970598865,0.0073255906924830074
0.2,0.057056183198026716,0.053305429106433155,0.007418813327475863
0.25,0.07707938356585876,0.09260541292218286,0.00830387925521067
0.3,0.08873311466801334,0.13353810435041155,0.007894159092775474
0.35,0.09602348890203503,0.20487603188342507,0.011460751431597376
0.4,0.09832693338823048,0.2580816625444033,0.009605723661621893
0.45,0.10037403166583699,0.28175315935593354,0.010918601989790118
0.5,0.10182167448658234,0.2887743191799701,0.011422211524282725


==> csv/result_fair_Forest_weighted.csv <==
ypos,parity_data,parity_pred,parity_pred_std
0.05,0.006910871906624966,0.018635314528903046,0.006183334402421808
0.1,0.016393469693353965,0.03780381246844842,0.007099380410844869
0.15,0.029274459234950877,0.06539479021446654,0.00825939270975674
0.2,0.042027089915029424,0.09025514945585103,0.007977948434441
0.25,0.055149534717832696,0.11274518974555846,0.007688904659225541
0.3,0.0701338811174902,0.133086230019178,0.007409709565389955
0.35,0.0794420130832262,0.1506580187883121,0.008352568539842365
0.4,0.0819415062032109,0.16715129266619624,0.00839918483368132
0.45,0.08390847766341177,0.18565175830037844,0.009955683666153186
0.5,0.08655214220361034,0.20692608990968847,0.011994515616480987


==> csv/result_fair_LogReg_biased.csv <==
ypos,parity_data,parity_pred,parity_pred_std
0.05,0.0038919258411574927,0.011404880120749921,0.00481285628674905
0.1,0.017382145381773177,0.02342250454459869,0.006234641694893749
0.15,0.03575229331253537,0.036582811970598865,0.0073255906924830074
0.2,0.057056183198026716,0.053305429106433155,0.007418813327475863
0.25,0.07707938356585876,0.09260541292218286,0.00830387925521067
0.3,0.08873311466801334,0.13353810435041155,0.007894159092775474
0.35,0.09602348890203503,0.20487603188342507,0.011460751431597376
0.4,0.09832693338823048,0.2580816625444033,0.009605723661621893
0.45,0.10037403166583699,0.28175315935593354,0.010918601989790118
0.5,0.10182167448658234,0.2887743191799701,0.011422211524282725


==> csv/result_fair_LogReg_weighted.csv <==
ypos,parity_data,parity_pred,parity_pred_std
0.05,0.006910871906624966,0.018635314528903046,0.006183334402421808
0.1,0.016393469693353965,0.03780381246844842,0.007099380410844869
0.15,0.029274459234950877,0.06539479021446654,0.00825939270975674
0.2,0.042027089915029424,0.09025514945585103,0.007977948434441
0.25,0.055149534717832696,0.11274518974555846,0.007688904659225541
0.3,0.0701338811174902,0.133086230019178,0.007409709565389955
0.35,0.0794420130832262,0.1506580187883121,0.008352568539842365
0.4,0.0819415062032109,0.16715129266619624,0.00839918483368132
0.45,0.08390847766341177,0.18565175830037844,0.009955683666153186
0.5,0.08655214220361034,0.20692608990968847,0.011994515616480987

